Generic Programming with Combinators and Objects

We present a generic programming framework for OCAML which makes it possible to implement extensible transformations for a large scale of type definitions. Our framework makes use of objectoriented features of OCAML, utilising late binding to override the default behaviour of generated transformations. The support for polymorphic variant types complements the ability to describe composable data types with the ability to implement composable transformations.

==> sybdemo/package.yaml <==
name:                sybdemo
version:             0.1.0.0
github:              "githubuser/sybdemo"
license:             BSD3
author:              "Author name here"
maintainer:          "example@example.com"
copyright:           "2019 Author name here"

extra-source-files:
- README.md
- ChangeLog.md

# Metadata used when publishing your package
# synopsis:            Short description of your package
# category:            Web

# To avoid duplicated efforts in documentation and dealing with the
# complications of embedding Haddock markup inside cabal files, it is
# common to point users to the README.md file.
description:         Please see the README on GitHub at <https://github.com/githubuser/sybdemo#readme>

dependencies:
- base >= 4.7 && < 5

executables:
  sybdemo-exe:
    main:                Main.hs
    source-dirs:         app
    ghc-options:
    - -threaded
    - -rtsopts
    - -with-rtsopts=-N
    dependencies:
    - syb



==> sybdemo/stack.yaml <==
# This file was automatically generated by 'stack init'
#
# Some commonly used options have been documented as comments in this file.
# For advanced use and comprehensive documentation of the format, please see:
# https://docs.haskellstack.org/en/stable/yaml_configuration/

# Resolver to choose a 'specific' stackage snapshot or a compiler version.
# A snapshot resolver dictates the compiler version and the set of packages
# to be used for project dependencies. For example:
#
# resolver: lts-3.5
# resolver: nightly-2015-09-21
# resolver: ghc-7.10.2
#
# The location of a snapshot can be provided as a file or url. Stack assumes
# a snapshot provided as a file might change, whereas a url resource does not.
#
# resolver: ./custom-snapshot.yaml
# resolver: https://example.com/snapshots/2018-01-01.yaml
resolver: lts-13.18

# User packages to be built.
# Various formats can be used as shown in the example below.
#
# packages:
# - some-directory
# - https://example.com/foo/bar/baz-0.0.2.tar.gz
# - location:
#    git: https://github.com/commercialhaskell/stack.git
#    commit: e7b331f14bcffb8367cd58fbfc8b40ec7642100a
# - location: https://github.com/commercialhaskell/stack/commit/e7b331f14bcffb8367cd58fbfc8b40ec7642100a
#  subdirs:
#  - auto-update
#  - wai
packages:
- .
# Dependency packages to be pulled from upstream that are not in the resolver
# using the same syntax as the packages field.
# (e.g., acme-missiles-0.3)
# extra-deps: []

# Override default flag values for local packages and extra-deps
# flags: {}

# Extra package databases containing global packages
# extra-package-dbs: []

# Control whether we use the GHC we find on the path
# system-ghc: true
#
# Require a specific version of stack, using version ranges
# require-stack-version: -any # Default
# require-stack-version: ">=1.9"
#
# Override the architecture used by stack, especially useful on Windows
# arch: i386
# arch: x86_64
#
# Extra directories used by stack for building
# extra-include-dirs: [/path/to/dir]
# extra-lib-dirs: [/path/to/dir]
#
# Allow a newer minor version of GHC than the snapshot specifies
# compiler-check: newer-minor

